Semantic-First: Temporal Scheduling in Flow Matching for Reliable Emotional Image Generation

Affect-controlled image generation should change how a scene feels while preserving what the prompt specifies. We study the temporal allocation of stochastic exploration and policy optimization in flow-matching models as a means of controlling this balance. During RL training, our semantic-first schedule uses deterministic ordinary differential equation (ODE) sampling during the high-noise phase and confines stochastic differential equation (SDE) exploration and group relative policy optimization (GRPO) to a late window. Controlled experiments separate exploration location, optimization location, and terminal-step sampling, showing distinct semantic benefits from late exploration and late updates. On FLUX.1-dev, semantic-first improves prompt faithfulness, independently evaluated affect accuracy, and human-rated semantic preservation and overall preference. The expanded semantic audit records 2.7% subject drift, while GRPO training time decreases by 41.1% relative to original full-path Flow-GRPO. Window-width experiments characterize the affect-semantic and computational trade-offs, and replication on SD3.5-Medium reproduces the scheduling advantage. These results establish denoising time as a practical control dimension for reliable emotional image generation.

==> README.txt <==
Computers & Graphics — CAG-D-26-01027
Journal Source files / Overleaf project with author details

Main document: main.tex
Select main.tex in Overleaf. Author details are included directly; no wrapper
file or compilation switch is required.

Author: Zhenxuan Wang
Affiliation: Lanzhou University
Corresponding email: wzhenxuan2025@lzu.edu.cn

Compile with pdfLaTeX + BibTeX on Overleaf. All figure PDFs are prebuilt.
Upload this ZIP under the journal's Source files category. Use the separate
Manuscript_Clean_Anonymous.pdf for anonymous peer review.

The article text, equations, tables, figures, aggregate data and references match
the latest revised manuscript. Author identification is in the front matter.
Editable SVG and Python figure sources, original images, and aggregate tables
are included in their original directories. No Python is needed for compilation.

The native nopreprintline option suppresses the obsolete first-page preprint
footer. The same clean submission layout is used in the delivered PDFs.


==> data/extreme_retention_counts.csv <==
method,va_point,seed_1_correct,seed_2_correct,seed_3_correct,images_per_seed,total_correct,images_total
Emotion-first,"(3,3)",97,86,90,132,273,396
Emotion-first,"(-3,-3)",101,92,96,132,289,396
Emotion-first,"(3,-3)",105,90,97,132,292,396
Emotion-first,"(-3,3)",94,99,89,132,282,396
Emotion-first,"(0,0)",102,98,106,132,306,396
Semantic-first,"(3,3)",124,129,122,132,375,396
Semantic-first,"(-3,-3)",127,125,128,132,380,396
Semantic-first,"(3,-3)",128,123,131,132,382,396
Semantic-first,"(-3,3)",126,123,128,132,377,396
Semantic-first,"(0,0)",129,124,130,132,383,396


==> data/extreme_va.csv <==
method,va_point,v_error,a_error,clipscore,dino,subject_retention,subject_retention_sd,clipscore_sd,dino_sd,images_per_seed,n_seeds,images_total
Emotion-first,"(3,3)",0.918,1.371,23.914,49.1,68.93939393939394,4.218003305174256,0.34,5.2,132,3,396
Emotion-first,"(-3,-3)",1.003,0.982,24.408,50.3,72.97979797979798,3.4160982975930994,0.28,4.1,132,3,396
Emotion-first,"(3,-3)",0.884,1.268,24.739,51.6,73.73737373737374,5.686025378382676,0.41,5.8,132,3,396
Emotion-first,"(-3,3)",1.025,1.105,23.885,49.7,71.2121212121212,3.787878787878789,0.37,4.5,132,3,396
Emotion-first,"(0,0)",0.822,1.082,27.243,58.7,77.27272727272727,3.030303030303024,0.22,3.3,132,3,396
Semantic-first,"(3,3)",0.996,1.381,28.831,76.4,94.6969696969697,2.7314782389878753,0.31,2.9,132,3,396
Semantic-first,"(-3,-3)",1.124,0.994,29.246,77.5,95.95959595959596,1.1572160845848052,0.18,1.8,132,3,396
Semantic-first,"(3,-3)",0.974,1.279,29.517,78.0,96.46464646464646,3.0617059729752882,0.36,3.4,132,3,396
Semantic-first,"(-3,3)",1.138,1.113,28.684,76.9,95.20202020202021,1.90652384729059,0.27,2.4,132,3,396
Semantic-first,"(0,0)",0.912,1.094,30.238,80.2,96.71717171717172,2.4352653436850917,0.14,1.3,132,3,396


==> data/main_results.csv <==
method,v_error,v_error_sd,a_error,a_error_sd,clipscore,clipscore_sd,dino,dino_sd,clip_iqa,clip_iqa_sd
EmotiCrafter,1.51,,1.828,,27.742,,77.3,,0.917,
FLUX+VA-EIT (no RL),1.402,0.048,1.71,0.036,29.27,0.27,81.6,0.9,0.924,0.024
Flow-GRPO A,0.947,0.046,1.191,0.037,27.34,0.19,64.7,6.2,0.907,0.021
Full-path B,0.963,0.041,1.208,0.034,27.58,0.21,65.5,5.4,0.906,0.019
Progressive,1.091,0.014,1.386,0.014,28.219,0.197,74.4,0.7,0.912,0.005
Emotion-first E,0.974,0.028,1.254,0.026,26.41,0.16,58.5,1.7,0.893,0.014
Semantic-first F,1.052,0.044,1.336,0.038,29.51,0.35,79.6,2.1,0.917,0.02


==> data/pilot_schedule.csv <==
window,v_error,v_error_sd,a_error,a_error_sd,clipscore,clipscore_sd,tifa,tifa_sd,clip_iqa,clip_iqa_sd,dino,dino_sd
Early,0.978,0.025,1.262,0.032,25.641,0.28,60.8,1.0,0.885,0.008,55.23,2.1
Middle,1.138,0.027,1.485,0.046,27.725,0.223,69.4,1.2,0.903,0.011,70.97,2.75
Late,1.296,0.021,1.582,0.039,28.936,0.256,75.2,1.4,0.916,0.004,78.27,3.15


==> data/revision_results.json <==
{
  "metrics": [
    "V-Error",
    "A-Error",
    "CLIPScore",
    "DINO",
    "CLIP-IQA"
  ],
  "controls": {
    "A": [
      [
        0.947,
        0.046
      ],
      [
        1.191,
        0.037
      ],
      [
        27.34,
        0.19
      ],
      [
        64.7,
        6.2
      ],
      [
        0.907,
        0.021
      ]
    ],
    "B": [
      [
        0.963,
        0.041
      ],
      [
        1.208,
        0.034
      ],
      [
        27.58,
        0.21
      ],
      [
        65.5,
        5.4
      ],
      [
        0.906,
        0.019
      ]
    ],
    "C": [
      [
        0.992,
        0.058
      ],
      [
        1.251,
        0.047
      ],
      [
        27.08,
        0.24
      ],
      [
        61.6,
        3.1
      ],
      [
        0.899,
        0.017
      ]
    ],
    "D": [
      [
        1.024,
        0.052
      ],
      [
        1.294,
        0.043
      ],
      [
        28.12,
        0.23
      ],
      [
        72.3,
        2.4
      ],
      [
        0.913,
        0.016
      ]
    ],
    "E": [
      [
        0.974,
        0.028
      ],
      [
        1.254,
        0.026
      ],
      [
        26.41,
        0.16
      ],
      [
        58.5,
        1.7
      ],
      [
        0.893,
        0.014
      ]
    ],
    "F": [
      [
        1.052,
        0.044
      ],
      [
        1.336,
        0.038
      ],
      [
        29.51,
        0.35
      ],
      [
        79.6,
        2.1
      ],
      [
        0.917,
        0.02
      ]
    ]
  },
  "frozen": {
    "S0": [
      [
        1.402,
        0.048
      ],
      [
        1.71,
        0.036
      ],
      [
        29.27,
        0.27
      ],
      [
        81.6,
        0.9
      ],
      [
        0.924,
        0.024
      ]
    ],
    "S1": [
      [
        1.439,
        0.055
      ],
      [
        1.748,
        0.044
      ],
      [
        27.91,
        0.25
      ],
      [
        72.8,
        2.1
      ],
      [
        0.909,
        0.018
      ]
    ],
    "S2": [
      [
        1.411,
        0.043
      ],
      [
        1.703,
        0.034
      ],
      [
        29.08,
        0.24
      ],
      [
        80.4,
        1.5
      ],
      [
        0.921,
        0.017
      ]
    ]
  },
  "fwindow": [
    [
      1.058,
      0.045
    ],
    [
      1.342,
      0.039
    ],
    [
      29.24,
      0.33
    ],
    [
      79.0,
      2.0
    ],
    [
      0.915,
      0.019
    ]
  ],
  "paired": {
    "F-B": [
      [
        1.93,
        1.68,
        2.18
      ],
      [
        14.1,
        12.4,
        15.8
      ],
      [
        0.089,
        0.048,
        0.13
      ],
      [
        0.128,
        0.085,
        0.171
      ]
    ],
    "F-E": [
      [
        3.1,
        2.78,
        3.42
      ],
      [
        21.1,
        19.7,
        22.5
      ],
      [
        0.078,
        0.043,
        0.113
      ],
      [
        0.082,
        0.048,
        0.116
      ]
    ],
    "D-C": [
      [
        1.04,
        0.76,
        1.32
      ],
      [
        10.7,
        9.4,
        12.0
      ],
      [
        0.032,
        0.012,
        0.052
      ],
      [
        0.043,
        0.022,
        0.064
      ]
    ],
    "F-D": [
      [
        1.39,
        1.09,
        1.69
      ],
      [
        7.3,
        6.2,
        8.4
      ],
      [
        0.028,
        0.011,
        0.045
      ],
      [
        0.042,
        0.021,
        0.063
      ]
    ],
    "S2-S1": [
      [
        1.17,
        0.91,
        1.43
      ],
      [
        7.6,
        6.4,
        8.8
      ],
      [
        -0.028,
        -0.058,
        0.002
      ],
      [
        -0.045,
        -0.072,
        -0.018
      ]
    ],
    "B-A": [
      [
        0.24,
        0.03,
        0.45
      ],
      [
        0.8,
        -0.3,
        1.9
      ],
      [
        0.016,
        -0.008,
        0.04
      ],
      [
        0.017,
        -0.007,
        0.041
      ]
    ],
    "E-C": [
      [
        -0.67,
        -0.89,
        -0.45
      ],
      [
        -3.1,
        -4.2,
        -2.0
      ],
      [
        -0.018,
        -0.038,
        0.002
      ],
      [
        0.003,
        -0.019,
        0.025
      ]
    ]
  },
  "eff": {
    "A": [
      24,
      31.84,
      2.65,
      21.23,
      null
    ],
    "B": [
      24,
      31.27,
      2.61,
      20.85,
      1.8
    ],
    "C": [
      4,
      24.96,
      2.08,
      16.64,
      21.6
    ],
    "D": [
      4,
      24.51,
      2.04,
      16.34,
      23.0
    ],
    "E": [
      4,
      19.37,
      1.61,
      12.91,
      39.2
    ],
    "F": [
      4,
      18.76,
      1.56,
      12.51,
      41.1
    ]
  },
  "method_names": [
    "EmotiCrafter",
    "FLUX+VA-EIT (no RL)",
    "Flow-GRPO A",
    "Full-path B",
    "Progressive",
    "Emotion-first E",
    "Semantic-first F"
  ],
  "qwen": [
    [
      [
        1.541,
        null
      ],
      [
        1.685,
        null
      ]
    ],
    [
      [
        1.463,
        0.054
      ],
      [
        1.602,
        0.071
      ]
    ],
    [
      [
        1.412,
        0.082
      ],
      [
        1.637,
        0.096
      ]
    ],
    [
      [
        1.395,
        0.059
      ],
      [
        1.571,
        0.043
      ]
    ],
    [
      [
        1.367,
        0.047
      ],
      [
        1.548,
        0.068
      ]
    ],
    [
      [
        1.329,
        0.062
      ],
      [
        1.506,
        0.051
      ]
    ],
    [
      [
        1.284,
        0.036
      ],
      [
        1.479,
        0.039
      ]
    ]
  ],
  "qwen_ci": [
    [
      [
        -0.257,
        -0.312,
        -0.191
      ],
      [
        -0.206,
        -0.274,
        -0.141
      ]
    ],
    [
      [
        -0.179,
        -0.221,
        -0.132
      ],
      [
        -0.123,
        -0.164,
        -0.087
      ]
    ],
    [
      [
        -0.128,
        -0.171,
        -0.082
      ],
      [
        -0.158,
        -0.219,
        -0.102
      ]
    ],
    [
      [
        -0.111,
        -0.149,
        -0.077
      ],
      [
        -0.092,
        -0.134,
        -0.055
      ]
    ],
    [
      [
        -0.083,
        -0.124,
        -0.041
      ],
      [
        -0.069,
        -0.116,
        -0.018
      ]
    ],
    [
      [
        -0.045,
        -0.083,
        -0.009
      ],
      [
        -0.027,
        -0.068,
        0.019
      ]
    ]
  ],
  "tifa": [
    [
      74.82,
      null
    ],
    [
      80.49,
      0.63
    ],
    [
      79.75,
      1.08
    ],
    [
      80.14,
      0.92
    ],
    [
      78.53,
      0.71
    ],
    [
      76.91,
      0.88
    ],
    [
      82.34,
      0.57
    ]
  ],
  "tifa_ci": [
    [
      7.52,
      7.18,
      7.89
    ],
    [
      1.85,
      1.49,
      2.18
    ],
    [
      2.59,
      2.21,
      2.93
    ],
    [
      2.2,
      1.86,
      2.57
    ],
    [
      3.81,
      3.47,
      4.16
    ],
    [
      5.43,
      5.09,
      5.81
    ]
  ],
  "human_names": [
    "EmotiCrafter",
    "FLUX+VA-EIT (no RL)",
    "Flow-GRPO",
    "Progressive",
    "Emotion-first",
    "Semantic-first (ours)"
  ],
  "human": [
    [
      [
        3.21,
        0.86
      ],
      [
        3.76,
        0.74
      ],
      [
        3.41,
        0.79
      ]
    ],
    [
      [
        3.67,
        0.71
      ],
      [
        3.95,
        0.63
      ],
      [
        3.72,
        0.68
      ]
    ],
    [
      [
        4.22,
        0.64
      ],
      [
        3.02,
        0.91
      ],
      [
        3.19,
        0.85
      ]
    ],
    [
      [
        4.01,
        0.78
      ],
      [
        3.61,
        0.76
      ],
      [
        3.78,
        0.74
      ]
    ],
    [
      [
        3.88,
        0.69
      ],
      [
        3.33,
        0.82
      ],
      [
        3.47,
        0.77
      ]
    ],
    [
      [
        4.13,
        0.58
      ],
      [
        4.29,
        0.55
      ],
      [
        4.24,
        0.57
      ]
    ]
  ],
  "human_ci": [
    [
      [
        0.92,
        0.61,
        1.23
      ],
      [
        0.53,
        0.31,
        0.75
      ],
      [
        0.83,
        0.55,
        1.11
      ]
    ],
    [
      [
        0.46,
        0.22,
        0.7
      ],
      [
        0.34,
        0.15,
        0.53
      ],
      [
        0.52,
        0.3,
        0.74
      ]
    ],
    [
      [
        -0.09,
        -0.31,
        0.13
      ],
      [
        1.27,
        0.98,
        1.56
      ],
      [
        1.05,
        0.77,
        1.33
      ]
    ],
    [
      [
        0.12,
        -0.08,
        0.32
      ],
      [
        0.68,
        0.45,
        0.91
      ],
      [
        0.46,
        0.25,
        0.67
      ]
    ],
    [
      [
        0.25,
        0.03,
        0.47
      ],
      [
        0.96,
        0.7,
        1.22
      ],
      [
        0.77,
        0.52,
        1.02
      ]
    ]
  ],
  "audit_counts": [
    [
      108,
      88,
      79,
      69
    ],
    [
      125,
      109,
      98,
      85
    ],
    [
      110,
      92,
      85,
      74
    ],
    [
      120,
      103,
      95,
      80
    ],
    [
      105,
      87,
      76,
      67
    ],
    [
      146,
      127,
      115,
      100
    ]
  ],
  "audit_denoms": [
    150,
    130,
    120,
    105
  ],
  "kappa": [
    0.78,
    0.72,
    0.67,
    0.64
  ],
  "sd3": {
    "M0": [
      [
        1.274,
        0.058
      ],
      [
        1.651,
        0.043
      ],
      [
        29.07,
        0.16
      ],
      [
        81.9,
        0.6
      ],
      [
        0.925,
        0.007
      ],
      [
        1.582,
        0.069
      ],
      [
        1.613,
        0.051
      ]
    ],
    "M1": [
      [
        1.129,
        0.091
      ],
      [
        1.452,
        0.077
      ],
      [
        28.42,
        0.25
      ],
      [
        75.2,
        2.1
      ],
      [
        0.909,
        0.019
      ],
      [
        1.427,
        0.084
      ],
      [
        1.544,
        0.093
      ]
    ],
    "M2": [
      [
        1.092,
        0.047
      ],
      [
        1.318,
        0.039
      ],
      [
        27.33,
        0.19
      ],
      [
        71.8,
        1.4
      ],
      [
        0.916,
        0.012
      ],
      [
        1.351,
        0.052
      ],
      [
        1.469,
        0.068
      ]
    ],
    "M3": [
      [
        1.067,
        0.031
      ],
      [
        1.295,
        0.028
      ],
      [
        29.71,
        0.21
      ],
      [
        79.4,
        1.2
      ],
      [
        0.92,
        0.009
      ],
      [
        1.324,
        0.041
      ],
      [
        1.452,
        0.047
      ]
    ]
  },
  "sd3_ci": {
    "M3-M1": [
      [
        -0.062,
        -0.098,
        -0.021
      ],
      [
        -0.157,
        -0.204,
        -0.113
      ],
      [
        1.29,
        1.01,
        1.58
      ],
      [
        4.2,
        3.1,
        5.4
      ],
      [
        -0.103,
        -0.142,
        -0.062
      ],
      [
        -0.092,
        -0.131,
        -0.048
      ]
    ],
    "M3-M2": [
      [
        -0.025,
        -0.049,
        -0.002
      ],
      [
        -0.023,
        -0.046,
        0.003
      ],
      [
        2.38,
        2.07,
        2.69
      ],
      [
        7.6,
        6.7,
        8.5
      ],
      [
        -0.027,
        -0.051,
        -0.004
      ],
      [
        -0.017,
        -0.039,
        0.008
      ]
    ]
  },
  "retained": {
    "EmotiCrafter": [
      [
        1.51,
        null
      ],
      [
        1.828,
        null
      ],
      [
        27.742,
        null
      ],
      [
        77.3,
        null
      ],
      [
        0.917,
        null
      ]
    ],
    "Progressive": [
      [
        1.091,
        0.014
      ],
      [
        1.386,
        0.014
      ],
      [
        28.219,
        0.197
      ],
      [
        74.4,
        0.7
      ],
      [
        0.912,
        0.005
      ]
    ]
  },
  "provenance": {
    "new_data": "Author-provided final aggregate tables in this conversation.",
    "retained": "Submitted manuscript: original EmotiCrafter and Progressive five-metric results; original pilot and extreme-target V/A errors and CLIP/DINO means.",
    "extreme_target_update": "Author confirmed actual per-seed binary audit counts on 2026-10-25: 132 images per seed, three seeds per method/target. Retention means and sample SD are recalculated from those counts; CLIP/DINO sample SD are the author-provided values. See extreme_retention_counts.csv and extreme_va.csv.",
    "human_ci": "Author-confirmed two-sided 95% paired-t intervals from 30 within-participant method-mean differences, df=29. Automatic evaluations retain prompt-cluster bootstrap intervals.",
    "protocols": "Author confirms prior execution instructions; no individual records reconstructed.",
    "training_data_confirmation": "Author confirmed on 2026-10-25: VA-EIT and GRPO use the same EmotiCrafter prompt-pair CSV. VA-EIT uses an approximately 98/2 row-level training/validation split with seed 42. GRPO uses cached neutral-prompt/VA conditions for the full supplied CSV. Evaluation uses a separately supplied set of 132 neutral prompts.",
    "original_extreme_audit_protocol": "Author confirmed on 2026-10-25: two annotators independently assign binary subject-retention labels, and a third annotator adjudicates disagreements.",
    "pending": []
  },
  "widths": {
    "W2": [
      [
        1.097,
        0.062
      ],
      [
        1.371,
        0.051
      ],
      [
        29.84,
        0.47
      ],
      [
        80.9,
        2.6
      ],
      [
        0.921,
        0.013
      ],
      [
        1.318,
        0.058
      ],
      [
        1.497,
        0.049
      ]
    ],
    "W4": [
      [
        1.052,
        0.044
      ],
      [
        1.336,
        0.038
      ],
      [
        29.51,
        0.35
      ],
      [
        79.6,
        2.1
      ],
      [
        0.917,
        0.02
      ],
      [
        1.284,
        0.036
      ],
      [
        1.479,
        0.039
      ]
    ],
    "W6": [
      [
        1.013,
        0.059
      ],
      [
        1.289,
        0.047
      ],
      [
        28.63,
        0.51
      ],
      [
        77.8,
        2.4
      ],
      [
        0.91,
        0.018
      ],
      [
        1.256,
        0.042
      ],
      [
        1.441,
        0.055
      ]
    ],
    "W8": [
      [
        1.124,
        0.073
      ],
      [
        1.409,
        0.066
      ],
      [
        27.91,
        0.68
      ],
      [
        73.4,
        3.2
      ],
      [
        0.898,
        0.031
      ],
      [
        1.325,
        0.061
      ],
      [
        1.512,
        0.057
      ]
    ]
  },
  "width_ci": {
    "W2-W4": [
      [
        0.045,
        0.011,
        0.083
      ],
      [
        0.035,
        0.007,
        0.069
      ],
      [
        0.33,
        0.12,
        0.54
      ],
      [
        1.3,
        0.5,
        2.2
      ],
      [
        0.034,
        -0.004,
        0.072
      ],
      [
        0.018,
        -0.011,
        0.053
      ]
    ],
    "W6-W4": [
      [
        -0.039,
        -0.075,
        -0.005
      ],
      [
        -0.047,
        -0.082,
        -0.013
      ],
      [
        -0.88,
        -1.14,
        -0.63
      ],
      [
        -1.8,
        -2.7,
        -1.1
      ],
      [
        -0.028,
        -0.059,
        0.003
      ],
      [
        -0.038,
        -0.069,
        -0.006
      ]
    ],
    "W8-W4": [
      [
        0.072,
        0.029,
        0.111
      ],
      [
        0.073,
        0.032,
        0.119
      ],
      [
        -1.6,
        -1.93,
        -1.28
      ],
      [
        -6.2,
        -7.8,
        -4.7
      ],
      [
        0.041,
        0.008,
        0.077
      ],
      [
        0.033,
        -0.005,
        0.069
      ]
    ]
  },
  "width_eff": {
    "W2": [
      2,
      13.85,
      1.15,
      9.23
    ],
    "W4": [
      4,
      18.76,
      1.56,
      12.51
    ],
    "W6": [
      6,
      24.32,
      2.03,
      16.21
    ],
    "W8": [
      8,
      29.68,
      2.47,
      19.79
    ]
  },
  "pilot_three_seed": {
    "seeds": [
      42,
      123,
      3407
    ],
    "updates": 200,
    "metric_order": [
      "v_error",
      "a_error",
      "clipscore",
      "tifa",
      "clip_iqa",
      "dino"
    ],
    "results": {
      "Early": [
        [
          0.978,
          0.025
        ],
        [
          1.262,
          0.032
        ],
        [
          25.641,
          0.28
        ],
        [
          60.8,
          1.0
        ],
        [
          0.885,
          0.008
        ],
        [
          55.23,
          2.1
        ]
      ],
      "Middle": [
        [
          1.138,
          0.027
        ],
        [
          1.485,
          0.046
        ],
        [
          27.725,
          0.223
        ],
        [
          69.4,
          1.2
        ],
        [
          0.903,
          0.011
        ],
        [
          70.97,
          2.75
        ]
      ],
      "Late": [
        [
          1.296,
          0.021
        ],
        [
          1.582,
          0.039
        ],
        [
          28.936,
          0.256
        ],
        [
          75.2,
          1.4
        ],
        [
          0.916,
          0.004
        ],
        [
          78.27,
          3.15
        ]
      ]
    },
    "source": "Author-supplied three-training-seed means and sample SD; individual seed values not reconstructed."
  }
}

==> data/user_study.csv <==
method,affect_mean,affect_sd,semantic_mean,semantic_sd,overall_mean,overall_sd
EmotiCrafter,3.21,0.86,3.76,0.74,3.41,0.79
FLUX+VA-EIT (no RL),3.67,0.71,3.95,0.63,3.72,0.68
Flow-GRPO,4.22,0.64,3.02,0.91,3.19,0.85
Progressive,4.01,0.78,3.61,0.76,3.78,0.74
Emotion-first,3.88,0.69,3.33,0.82,3.47,0.77
Semantic-first (ours),4.13,0.58,4.29,0.55,4.24,0.57


==> icons/SOURCES.txt <==
Lucide icons, ISC license.
Pinned upstream commit: 20aef31db93fe4d9f398dbb15b120d99c48eef95

file-text.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/file-text.svg
sliders-horizontal.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/sliders-horizontal.svg
layers.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/layers.svg
database.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/database.svg
images.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/images.svg
chart-no-axes-combined.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/chart-no-axes-combined.svg
repeat-2.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/repeat-2.svg
check.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/check.svg
x.svg: https://github.com/lucide-icons/lucide/blob/20aef31db93fe4d9f398dbb15b120d99c48eef95/icons/x.svg

==> requirements.txt <==
numpy
pandas
matplotlib
svgpath2mpl

